Coordinated Proximal Policy Optimization

We present Coordinated Proximal Policy Optimization (CoPPO), an algorithm that extends the original Proximal Policy Optimization (PPO) to the multi-agent setting. The key idea lies in the coordinated adaptation of step size during the policy update process among multiple agents. We prove the monotonicity of policy improvement when optimizing a theoretically-grounded joint objective, and derive a simplified optimization objective based on a set of approximations. We then interpret that such an objective in CoPPO can achieve dynamic credit assignment among agents, thereby alleviating the high variance issue during the concurrent update of agent policies. Finally, we demonstrate that CoPPO outperforms several strong baselines and is competitive with the latest multi-agent PPO method (i.e. MAPPO) under typical multi-agent settings, including cooperative matrix games and the StarCraft II micromanagement tasks.

==> neurips_2021.txt <==
@article{tampuu2017multiagent,
  title={Multiagent cooperation and competition with deep reinforcement learning},
  author={Tampuu, Ardi and Matiisen, Tambet and Kodelja, Dorian and Kuzovkin, Ilya and Korjus, Kristjan and Aru, Juhan and Aru, Jaan and Vicente, Raul},
  journal={PloS one},
  volume={12},
  number={4},
  pages={e0172395},
  year={2017},
  publisher={Public Library of Science San Francisco, CA USA}
}

@article{HernandezLeal2017ASO,
  title={A Survey of Learning in Multiagent Environments: Dealing with Non-Stationarity},
  author={Pablo Hernandez-Leal and Michael Kaisers and Tim Baarslag and Enrique Munoz de Cote},
  journal={ArXiv},
  year={2017},
  volume={abs/1707.09183}
}

@inproceedings{Kakade2002ApproximatelyOA,
  title={Approximately optimal approximate reinforcement learning},
  author={Sham Kakade and John Langford},
  booktitle={In Proc. 19th International Conference on Machine Learning},
  year={2002},
  organization={Citeseer}
}

@article{Wiering2004,
  title={Simulation and optimization of traffic in a city},
  author={Macro A. Wiering and Jilles Vreeken and Jelle van Veenen and Arne Koopman},
  journal={IEEE Intelligent Vehicles Symposium, 2004},
  year={2004},
  pages={453-458}
}


